A dusty origin for the correlation between protoplanetary disc accretion rates and dust masses

Recent observations have uncovered a correlation between the accretion rates (measured from the UV continuum excess) of protoplanetary discs and their masses inferred from observations of the sub-mm continuum. While viscous evolution models predict such a correlation, the predicted values are in tension with data obtained from the Lupus and Upper Scorpius star forming regions; for example, they underpredict the scatter in accretion rates, particularly in older regions. Here we argue that since the sub-mm observations trace the discs' dust, by explicitly modelling the dust grain growth, evolution, and emission, we can better understand the correlation. We show that for turbulent viscosities with $\alpha \lesssim 10^{-3}$, the depletion of dust from the disc due to radial drift means we can reproduce the range of masses and accretion rates seen in the Lupus and Upper Sco datasets. One consequence of this model is that the upper locus of accretion rates at a given dust mass does not evolve with the age of the region. Moreover, we find that internal photoevaporation is necessary to produce the lowest accretion rates observed. In order to replicate the correct dust masses at the time of disc dispersal, we favour relatively low photoevaporation rates $\lesssim 10^{-9}~M_{\odot}~\mathrm{yr^{-1}}$ for most sources but cannot discriminate between EUV or X-ray driven winds. A limited number of sources, particularly in Lupus, are shown to have higher masses than predicted by our models which may be evidence for variations in the properties of the dust or dust trapping induced in substructures.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

We make use of the standard MNRAS document class and BibTeX style.
mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

% Text files: 
main.tex            Manuscript
readme.txt          This file
biblio.bib          Bibliography

4panels_noPE.pdf                       Figure 1
2panels_noPE_old.pdf                   Figure 2
4panels_EUV.pdf                        Figure 3
accretion_plane_obsLXpanels.pdf        Figure 4
2panels_EUV_old.pdf                    Figure 5
accretion_plane_obs_vardust.pdf        Figure 6
accretion_plane_obs_lowa.pdf           Figure 7a
accretion_plane_obs_lowa_old.pdf       Figure 7b
accretion_plane_obs_fgrow.pdf          Figure 8a
accretion_plane_obs_fgrow_old.pdf      Figure 8b
accretion_plane_obsmasspanels.pdf      Figure 9

% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

